Best Practices for a Handwritten Text Recognition System

Handwritten text recognition has been developed rapidly in the recent years, following the rise of deep learning and its applications. Though deep learning methods provide notable boost in performance concerning text recognition, non-trivial deviation in performance can be detected even when small pre-processing or architectural/optimization elements are changed. This work follows a ``best practice'' rationale; highlight simple yet effective empirical practices that can further help training and provide well-performing handwritten text recognition systems. Specifically, we considered three basic aspects of a deep HTR system and we proposed simple yet effective solutions: 1) retain the aspect ratio of the images in the preprocessing step, 2) use max-pooling for converting the 3D feature map of CNN output into a sequence of features and 3) assist the training procedure via an additional CTC loss which acts as a shortcut on the max-pooled sequential features. Using these proposed simple modifications, one can attain close to state-of-the-art results, while considering a basic convolutional-recurrent (CNN+LSTM) architecture, for both IAM and RIMES datasets. Code is available at https://github.com/georgeretsi/HTR-best-practices/.

==> reviews_htr.txt <==
Reviews
Review 1
Summary	The paper "Best Practices for a Handwritten Text Recognition system" describes a simple, yet elegant system that performs HTR on a level comparable to much more sophisticated state-of-the-art approaches. An ablation study gives insights into which part of the presented approach contributes how much to the results.
Relevance to DAS	
0: (narrowly relevant)
Significance	
0: (medium)
Soundness	
1: (very sound)
Experimental evaluation	
1: (sufficient enough)
Clarity	
1: (easy to read and clear enough)
Overall evaluation	
1: (weak accept)
The authors present a system that performs very well, yet is simple and easy to understand and extend. The authors hope to cut through the fluff of many recent publications to get to the core of what is needed to created a state-of-the-art system.

This reviewer has two complaints about the paper, but simultaneously understand that they are rather large and might not be feasible within the timeframe of a revision:
1) A comparison including a language model (to have a better apple-to-apple comparison with modern systems) would have served the paper well.
2) The paper succeeds in distilling a good architecture and training approach for a highly relevant system, but why this particular NN topology is chosen is not revealed. An analysis how much the performance depends on the architecture, the direct CTC shortcut, etc. would have been nice. Furthermore, the obvious approach in which the base layers are first pre-trained with only the CTC shortcut and then later refined only with the BLSTM layers (with optional freezing of the base layers) is not discussed.

Overall, the paper still has its merits (particularly for newcomers to the field) and I recommend it to be published in DAS
Review 2
Summary	This paper brings some overview of Deep Neural Networks architectures of the literature for handwriting recognition, and attempts to provide good practices for the architecture design. Three guidelines are highlighted : the first one concerns input image normalization, the second one is about introducing vertical max-pooling on top of the CNN, and before the RNN layer. The third one is about introducing an additional CTC loss. Experimentation are conducted on the IAM and RIMES datasets.
Relevance to DAS	
0: (narrowly relevant)
Significance	
-1: (low)
Soundness	
0: (sound)
Experimental evaluation	
0: (good, but lacking at some aspects)
Clarity	
1: (easy to read and clear enough)
Overall evaluation	
0: (borderline paper)
The announced goal of the paper is to "... provide guidelines that can further help training and provide well-performing handwritten text recognition systems".
I feel this goal is not reached at all, as in the end i see another architecture which performes almost similarly to those of the state of the art. I see no real advantage of using the proposed architecture nor disadvantage... this is Yet Another Deep Architecture for handwritten line recognition.

Regarding image normalization, your proposal is valid as long as text line recognition is concerned. But we which to target new problems such as paragraph or document recognition for which normalisation will not be possible anymore. So your proposition is limited somehow to the existing and limited task of text lines recognition.

Regarding vertical max-pooling operation, I find this proposal really fits with the new perspectives we are targetting, as it allows to cope with un-normalized images (see previous comment).

Adding one additional CTC loss seems interesting as this acts as introducing skip connections between the CNN and the output layer.

As already mentionned, in the end, looking at the experimental results, i see no advantage nor disadavantage of using your propositions. You should design another experimental protocal to assess the superiority of your proposal.

Please cite this very recent work : doi.org/10.1109/TPAMI.2022.3144899
Review 3
Summary	The authors of this article studied various ways of obtaining competitive handwritten text recognition (HTR) results with the help of a variety of the much used hybrid BiLSTM-CNN neural network architecture to arrive at an effective set of suggestions applicable to the majority of HTR systems.
Relevance to DAS	
1: (relevant)
Significance	
1: (high)
Soundness	
0: (sound)
Experimental evaluation	
0: (good, but lacking at some aspects)
Clarity	
1: (easy to read and clear enough)
Overall evaluation	
1: (weak accept)
The authors have explored several effective modifications over typical hybrid convolutional-recurrent networks trained with CTC loss. Several modifications that have been found by the authors effective include 1) retaining the aspect-ratio of input images through a padding operation, 2) consideration of a column-wise max-pooling operation between the convolutional backbone and the recurrent head of a typical HTR architecture and 3) use of a CTC shortcut during training. The authors used two standard datasets such as IAM and RIMES to demonstrate that thee proposed modifications are helpful, for building efficient HTR systems. However, the authors should check the article thoroughly for linguistic improvements and typos (such as "very effective algorithm algorithm for training" in page 3). Also, the should be mindful in the preparation of the list of references (such as the incomplete reference no. 3, appearance of the year 2018 twice in reference no. 5 and so on.
Copyright © 2002 – 2022 EasyChair
